Ideology Detection for Twitter Users with Heterogeneous Types of Links

The problem of ideology detection is to study the latent (political) placement for people, which is traditionally studied on politicians according to their voting behaviors. Recently, more and more studies begin to address the ideology detection problem for ordinary users based on their online behaviors that can be captured by social media, e.g., Twitter. As far as we are concerned, however, the vast majority of the existing methods on ideology detection on social media have oversimplified the problem as a binary classification problem (i.e., liberal vs. conservative). Moreover, though social links can play a critical role in deciding one's ideology, most of the existing work ignores the heterogeneous types of links in social media. In this paper we propose to detect \emph{numerical} ideology positions for Twitter users, according to their \emph{follow}, \emph{mention}, and \emph{retweet} links to a selected set of politicians. A unified probabilistic model is proposed that can (1) explain the reasons why links are built among people in terms of their ideology, (2) integrate heterogeneous types of links together in determining people's ideology, and (3) automatically learn the quality of each type of links in deciding one's ideology. Experiments have demonstrated the advantages of our model in terms of both ranking and political leaning classification accuracy. It is shown that (1) using multiple types of links is better than using any single type of links alone to determine one's ideology, and (2) our model is even more superior than baselines when dealing with people that are sparsely linked in one type of links. We also show that the detected ideology for Twitter users aligns with our intuition quite well.

==> notes.txt <==
Motivation: the usefulness of estimating the political leaning of the Twitter population

Emphasize (1) we use multiple types of links on Twitter to do estimation (method-wise: major difference from other existing approaches); (2) cold-start problem (major difference/contribution)

Media source (motivation)

Need some motivating examples
(another example: a tweet from a D source will win more retweets from D party
 -> number of retweets reflects the political leaning ...)


ref: Quantifying Political Leaning from Tweets and Retweets


